Rapid screening of high-throughput ground state predictions

High-through computational thermodynamic approaches are becoming an increasingly popular tool to uncover novel compounds. However, traditional methods tend to be limited to stability predictions of stoichiometric phases at absolute zero. Such methods thus carry the risk of identifying an excess of possible phases that do not survive to temperatures of practical relevance. We demonstrate how the Calphad formalism, informed by simple first-principles input can be simply used to overcome this problem at a low computational cost and deliver quantitatively useful phase diagram predictions at all temperatures. We illustrate the method by re-assessing prior compound formation predictions and reconcile these findings with long-standing experimental evidence to the contrary.

==> TDB/IR_RU-ordered-liq.txt <==
$ File created with sqs2tdb by Axel van de Walle
ELEMENT IR FCC_A1 0.19222 5267.656 35.5054 !
ELEMENT RU HCP_A3 0.10107 4602.4 28.6144 !
FUNCTION SGTE_FCC_A1_IR    298.15
 -6936.288+118.780119*T-22.7944*T*LN(T)-3.091976E-3*T**2-20083*T**(-1);
  1215.00 Y
 -8123.73+140.066697*T-26.085*T*LN(T)-0.47969E-6*T**3;  2719.00 Y
  290529.037-1258.352965*T+152.4988737*T*LN(T)-47.176402E-3*T**2
 +1.844977E-6*T**3-92987250*T**(-1);  4000.00 N !
FUNCTION SGTE_LIQUID_IR    298.15
 16518.956+112.46806*T-22.7944*T*LN(T)-3.091976E-3*T**2-20083*T**(-1);  1000.00 Y
  102217.789-587.632815*T+73.9517579*T*LN(T)-46.38802E-3*T**2+2.761831E-6*T**3
 -13382612*T**(-1);  2719.00 Y
 -38347.217+411.234043*T-59.418*T*LN(T);  4000.00 N !
FUNCTION SGTE_HCP_A3_RU    298.15
  -7561.873+127.866233*T-22.9143287*T*LN(T)-4.062566E-3*T**2+0.17641E-6*T**3
 +56377*T**(-1);  1500.00 Y
  -59448.103+489.516214*T-72.3241219*T*LN(T)+18.726245E-3*T**2-1.952433E-6*T**3
 +11063885*T**(-1);  2607.00 Y
  -38588773.031+168610.517401*T-21329.7050475*T*LN(T)+5221.638997E-3*T**2
 -240.245985E-6*T**3+1308.2992629E7*T**(-1);  2740.00 Y
 -55768.304+364.482314*T-51.8816*T*LN(T);  4500.00 N !
FUNCTION SGTE_LIQUID_RU    298.15
  19918.743+119.467485*T-22.9143287*T*LN(T)-4.062566E-3*T**2+0.17641E-6*T**3
 +56377*T**(-1);   800.00 Y
  50827.232-179.818561*T+19.539341*T*LN(T)-26.524167E-3*T**2+1.667839E-6*T**3
 -3861125*T**(-1);  2607.00 Y
 -17161.807+349.673561*T-51.8816*T*LN(T);  4500.00 N !
FUNCTION ABIN_FCC_A1_IR 298.15 -854609.1+724.6295*T ; 10000 N !
FUNCTION ABIN_HCP_A3_RU 298.15 -888066.4+732.4625*T ; 10000 N !
PHASE D019 % 2 6 2  !
CONSTITUENT D019 :IR,RU:IR,RU:!
FUNCTION ABIN_D019_RURU 298.15 -7103147.43897877+5859.700309596*T ; 10000 N !
FUNCTION ABIN_D019_IRRU 298.15 -6904194.69639413+5806.986619882*T ; 10000 N !
FUNCTION ABIN_D019_RUIR 298.15 -7075899.98286534+5846.7048053337*T ; 10000 N !
FUNCTION ABIN_D019_IRIR 298.15 -6778918.14888109+5790.0583750464*T ; 10000 N !
FUNCTION REF_D019_RU 298.15 ABIN_HCP_A3_RU - SGTE_HCP_A3_RU ; 10000 N !
FUNCTION REF_D019_IR 298.15 ABIN_FCC_A1_IR - SGTE_FCC_A1_IR ; 10000 N !
PARAMETER G(D019,RU:RU;0) 298.15 ABIN_D019_RURU-8*REF_D019_RU ; 10000 N !
PARAMETER G(D019,IR:RU;0) 298.15 ABIN_D019_IRRU-6*REF_D019_IR-2*REF_D019_RU ; 10000 N !
PARAMETER G(D019,RU:IR;0) 298.15 ABIN_D019_RUIR-2*REF_D019_IR-6*REF_D019_RU ; 10000 N !
PARAMETER G(D019,IR:IR;0) 298.15 ABIN_D019_IRIR-8*REF_D019_IR ; 10000 N !
PARAMETER L(D019,IR,RU:RU;0) 298.15 -132712.671601793 ; 10000 N !
PARAMETER L(D019,IR,RU:IR;0) 298.15 -92825.6377586842 ; 10000 N !
PARAMETER L(D019,RU:IR,RU;0) 298.15 -9095.67169905637 ; 10000 N !
PARAMETER L(D019,IR:IR,RU;0) 298.15 -8227.3037634299 ; 10000 N !
PHASE GAMMA_L12 % 2 1 3  !
CONSTITUENT GAMMA_L12 :IR,RU:IR,RU:!
FUNCTION ABIN_GAMMA_L12_RURU 298.15 -3507938.23072416+2915.80869120352*T ; 10000 N !
FUNCTION ABIN_GAMMA_L12_IRRU 298.15 -3508850.98190983+2912.6225893268*T ; 10000 N !
FUNCTION ABIN_GAMMA_L12_RUIR 298.15 -3463787.51031712+2903.4766810168*T ; 10000 N !
FUNCTION ABIN_GAMMA_L12_IRIR 298.15 -3418339.06227296+2898.51793582036*T ; 10000 N !
FUNCTION REF_GAMMA_L12_IR 298.15 ABIN_FCC_A1_IR - SGTE_FCC_A1_IR ; 10000 N !
FUNCTION REF_GAMMA_L12_RU 298.15 ABIN_HCP_A3_RU - SGTE_HCP_A3_RU ; 10000 N !
PARAMETER G(GAMMA_L12,RU:RU;0) 298.15 ABIN_GAMMA_L12_RURU-4*REF_GAMMA_L12_RU ; 10000 N !
PARAMETER G(GAMMA_L12,IR:RU;0) 298.15 ABIN_GAMMA_L12_IRRU-1*REF_GAMMA_L12_IR-3*REF_GAMMA_L12_RU ; 10000 N !
PARAMETER G(GAMMA_L12,RU:IR;0) 298.15 ABIN_GAMMA_L12_RUIR-3*REF_GAMMA_L12_IR-1*REF_GAMMA_L12_RU ; 10000 N !
PARAMETER G(GAMMA_L12,IR:IR;0) 298.15 ABIN_GAMMA_L12_IRIR-4*REF_GAMMA_L12_IR ; 10000 N !
PARAMETER L(GAMMA_L12,IR,RU:RU;0) 298.15 -3954.93352014767 ; 10000 N !
PARAMETER L(GAMMA_L12,IR,RU:IR;0) 298.15 -3224.53960095963 ; 10000 N !
PARAMETER L(GAMMA_L12,RU:IR,RU;0) 298.15 -54447.6344170415 ; 10000 N !
PARAMETER L(GAMMA_L12,IR:IR,RU;0) 298.15 -54870.240145713 ; 10000 N !
PHASE LIQUID % 1 1  !
CONSTITUENT LIQUID :IR,RU:!
FUNCTION ABIN_LIQUID_RU 298.15 -818542.9 ; 10000 N !
FUNCTION ABIN_LIQUID_IR 298.15 -785968.5 ; 10000 N !
FUNCTION REF_LIQUID_RU 298.15 ABIN_LIQUID_RU - SGTE_LIQUID_RU ; 10000 N !
FUNCTION REF_LIQUID_IR 298.15 ABIN_LIQUID_IR - SGTE_LIQUID_IR ; 10000 N !
PARAMETER G(LIQUID,RU;0) 298.15 ABIN_LIQUID_RU-1*REF_LIQUID_RU ; 10000 N REF888 !
PARAMETER G(LIQUID,IR;0) 298.15 ABIN_LIQUID_IR-1*REF_LIQUID_IR ; 10000 N REF888 !
PHASE PT8TI % 2 8 1 !
CONSTITUENT PT8TI :IR:RU:!
FUNCTION ABIN_PT8TI_IRRU 298.15 -17367.358712 ; 10000 N !
FUNCTION REF_PT8TI_IR 298.15 - SGTE_FCC_A1_IR ; 10000 N !
FUNCTION REF_PT8TI_RU 298.15 - SGTE_HCP_A3_RU ; 10000 N !
PARAMETER G(PT8TI,IR:RU;0) 298.15 ABIN_PT8TI_IRRU-8*REF_PT8TI_IR-1*REF_PT8TI_RU ; 10000 N !
PHASE IR2TC % 2 2 1 !
CONSTITUENT IR2TC :RU:IR: !
FUNCTION ABIN_IR2TC_IRRU 298.15 -15632.852872 ; 10000 N !
FUNCTION REF_IR2TC_IR 298.15 - SGTE_FCC_A1_IR ; 10000 N !
FUNCTION REF_IR2TC_RU 298.15 - SGTE_HCP_A3_RU ; 10000 N !
PARAMETER G(IR2TC,RU:IR;0) 298.15 ABIN_IR2TC_IRRU-2*REF_IR2TC_RU-1*REF_IR2TC_IR ; 10000 N !
PHASE HF5SC % 2 5 1 !
CONSTITUENT HF5SC :RU:IR: !
FUNCTION ABIN_HF5SC_IRRU 298.15 -21422.79837 ; 10000 N !
FUNCTION REF_HF5SC_IR 298.15 - SGTE_FCC_A1_IR ; 10000 N !
FUNCTION REF_HF5SC_RU 298.15 - SGTE_HCP_A3_RU ; 10000 N !
PARAMETER G(HF5SC,RU:IR;0) 298.15 ABIN_HF5SC_IRRU-5*REF_HF5SC_RU-1*REF_HF5SC_IR ; 10000 N !
PHASE B19 % 2 1	1  !
CONSTITUENT B19 :IR:RU:!
FUNCTION ABIN_B19_IRRU 298.15 -9456.91099 ; 10000 N !
FUNCTION REF_B19_IR 298.15 - SGTE_FCC_A1_IR ; 10000 N !
FUNCTION REF_B19_RU 298.15 - SGTE_HCP_A3_RU ; 10000 N !
PARAMETER G(B19,IR:RU;0) 298.15 ABIN_B19_IRRU-1*REF_B19_IR-1*REF_B19_RU ; 10000 N !
 LIST_OF_REFERENCES
 NUMBER  SOURCE
   REF888 'A. van de Walle, R. Sun, Q.-J. Hong, and S. Kadkhodaei,
          Software tools for high-throughput calphad from
          first-principles data,
          Calphad, 58:70, 2017.
          https://dx.doi.org/10.1016/j.calphad.2017.05.005'
  !


==> TDB/IR_RU_fcc-hcp-liq.txt <==
$ File created with sqs2tdb by Axel van de Walle
ELEMENT IR FCC_A1 0.19222 5267.656 35.5054 !
ELEMENT RU HCP_A3 0.10107 4602.4 28.6144 !
FUNCTION SGTE_FCC_A1_IR    298.15
 -6936.288+118.780119*T-22.7944*T*LN(T)-3.091976E-3*T**2-20083*T**(-1);
  1215.00 Y
 -8123.73+140.066697*T-26.085*T*LN(T)-0.47969E-6*T**3;  2719.00 Y
  290529.037-1258.352965*T+152.4988737*T*LN(T)-47.176402E-3*T**2
 +1.844977E-6*T**3-92987250*T**(-1);  4000.00 N !
FUNCTION SGTE_LIQUID_IR    298.15
 16518.956+112.46806*T-22.7944*T*LN(T)-3.091976E-3*T**2-20083*T**(-1);  1000.00 Y
  102217.789-587.632815*T+73.9517579*T*LN(T)-46.38802E-3*T**2+2.761831E-6*T**3
 -13382612*T**(-1);  2719.00 Y
 -38347.217+411.234043*T-59.418*T*LN(T);  4000.00 N !
FUNCTION SGTE_HCP_A3_RU    298.15
  -7561.873+127.866233*T-22.9143287*T*LN(T)-4.062566E-3*T**2+0.17641E-6*T**3
 +56377*T**(-1);  1500.00 Y
  -59448.103+489.516214*T-72.3241219*T*LN(T)+18.726245E-3*T**2-1.952433E-6*T**3
 +11063885*T**(-1);  2607.00 Y
  -38588773.031+168610.517401*T-21329.7050475*T*LN(T)+5221.638997E-3*T**2
 -240.245985E-6*T**3+1308.2992629E7*T**(-1);  2740.00 Y
 -55768.304+364.482314*T-51.8816*T*LN(T);  4500.00 N !
FUNCTION SGTE_LIQUID_RU    298.15
  19918.743+119.467485*T-22.9143287*T*LN(T)-4.062566E-3*T**2+0.17641E-6*T**3
 +56377*T**(-1);   800.00 Y
  50827.232-179.818561*T+19.539341*T*LN(T)-26.524167E-3*T**2+1.667839E-6*T**3
 -3861125*T**(-1);  2607.00 Y
 -17161.807+349.673561*T-51.8816*T*LN(T);  4500.00 N !
PHASE LIQUID % 1 1  !
CONSTITUENT LIQUID :IR,RU:!
FUNCTION ABIN_LIQUID_RU 298.15 -818542.9 ; 10000 N !
FUNCTION ABIN_LIQUID_IR 298.15 -785968.5 ; 10000 N !
FUNCTION REF_LIQUID_RU 298.15 ABIN_LIQUID_RU - SGTE_LIQUID_RU ; 10000 N !
FUNCTION REF_LIQUID_IR 298.15 ABIN_LIQUID_IR - SGTE_LIQUID_IR ; 10000 N !
PARAMETER G(LIQUID,RU;0) 298.15 ABIN_LIQUID_RU-1*REF_LIQUID_RU ; 10000 N REF888 !
PARAMETER G(LIQUID,IR;0) 298.15 ABIN_LIQUID_IR-1*REF_LIQUID_IR ; 10000 N REF888 !
PHASE FCC_A1 % 1 1  !
CONSTITUENT FCC_A1 :IR,RU:!
FUNCTION ABIN_FCC_A1_RU 298.15 -876991.794080503+728.95217280088*T ; 10000 N !
FUNCTION ABIN_FCC_A1_IR 298.15 -854609.1281131+724.62948395509*T ; 10000 N !
FUNCTION REF_FCC_A1_RU 298.15 ABIN_HCP_A3_RU - SGTE_HCP_A3_RU ; 10000 N !
FUNCTION REF_FCC_A1_IR 298.15 ABIN_FCC_A1_IR - SGTE_FCC_A1_IR ; 10000 N !
PARAMETER G(FCC_A1,RU;0) 298.15 ABIN_FCC_A1_RU-1*REF_FCC_A1_RU ; 10000 N !
PARAMETER G(FCC_A1,IR;0) 298.15 ABIN_FCC_A1_IR-1*REF_FCC_A1_IR ; 10000 N !
PARAMETER L(FCC_A1,IR,RU;0) 298.15 -25906.310079523-12953.1550397615+25906.310079523*EXP(-259.651093158941*T**(-1))-19429.7325596423*EXP(-519.302186317882*T**(-1))+6476.57751988076*EXP(-778.953279476824*T**(-1))+1.94225834656*T ; 10000 N !
PARAMETER L(FCC_A1,IR,RU;2) 298.15 +12953.1550397615-25906.310079523*EXP(-259.651093158941*T**(-1))+19429.7325596423*EXP(-519.302186317882*T**(-1))-6476.57751988076*EXP(-778.953279476824*T**(-1)) ; 10000 N !
PHASE HCP_A3 % 1 1  !
CONSTITUENT HCP_A3 :IR,RU:!
FUNCTION ABIN_HCP_A3_RU 298.15 -888066.379819526+732.4625386995*T ; 10000 N !
FUNCTION ABIN_HCP_A3_IR 298.15 -847215.457567871+723.7572968808*T ; 10000 N !
FUNCTION REF_HCP_A3_IR 298.15 ABIN_FCC_A1_IR - SGTE_FCC_A1_IR ; 10000 N !
FUNCTION REF_HCP_A3_RU 298.15 ABIN_HCP_A3_RU - SGTE_HCP_A3_RU ; 10000 N !
PARAMETER G(HCP_A3,RU;0) 298.15 ABIN_HCP_A3_RU-1*REF_HCP_A3_RU ; 10000 N !
PARAMETER G(HCP_A3,IR;0) 298.15 ABIN_HCP_A3_IR-1*REF_HCP_A3_IR ; 10000 N !
PARAMETER L(HCP_A3,IR,RU;0) 298.15 -27303.9000292507-13651.9500146254+27303.9000292507*EXP(-273.658713585039*T**(-1))-20477.9250219381*EXP(-547.317427170078*T**(-1))+6825.97500731269*EXP(-820.976140755117*T**(-1))+1.561040259275*T ; 10000 N !
PARAMETER L(HCP_A3,IR,RU;2) 298.15 +13651.9500146254-27303.9000292507*EXP(-273.658713585039*T**(-1))+20477.9250219381*EXP(-547.317427170078*T**(-1))-6825.97500731269*EXP(-820.976140755117*T**(-1)) ; 10000 N !
 LIST_OF_REFERENCES
 NUMBER  SOURCE
   REF888 'A. van de Walle, R. Sun, Q.-J. Hong, and S. Kadkhodaei,
          Software tools for high-throughput calphad from
          first-principles data,
          Calphad, 58:70, 2017.
          https://dx.doi.org/10.1016/j.calphad.2017.05.005'
  !

